Well balanced finite volume schemes for shallow water equations on manifolds

In this paper we propose a novel second-order accurate well balanced scheme for shallow water equations in general covariant coordinates over manifolds. In our approach, once the gravitational field is defined for the specific case, one equipotential surface is detected and parametrized by a frame of general covariant coordinates. This surface is the manifold whose covariant parametrization induces a metric tensor. The model is then re-written in a hyperbolic form with a tuple of conserved variables composed both of the evolving physical quantities and the metric coefficients. This formulation allows the numerical scheme to automatically compute the curvature of the manifold as long as the physical variables are evolved.

==> data/Test_B_EUL_CFL100-090_Lim23_RefDG2_Edges.dat <==
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
  
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
  -1.00000000000000      -0.555555555555556       0.000000000000000E+000
  
  -1.00000000000000      -0.555555555555556       0.000000000000000E+000
  -1.00000000000000       -1.00000000000000       0.000000000000000E+000
  
  -1.00000000000000       -1.00000000000000       0.000000000000000E+000
 -0.666666666666667       -1.00000000000000       0.000000000000000E+000
  
 -0.666666666666667       -1.00000000000000       0.000000000000000E+000
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
  
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
  
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
  -1.00000000000000      -0.111111111111111       0.000000000000000E+000
  
  -1.00000000000000      -0.111111111111111       0.000000000000000E+000
  -1.00000000000000      -0.555555555555556       0.000000000000000E+000
  
  -1.00000000000000      -0.555555555555556       0.000000000000000E+000
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
  
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
  
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
  
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
  
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
  -1.00000000000000       0.666666666666667       0.000000000000000E+000
  
  -1.00000000000000       0.666666666666667       0.000000000000000E+000
  -1.00000000000000      -0.111111111111111       0.000000000000000E+000
  
  -1.00000000000000      -0.111111111111111       0.000000000000000E+000
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
  
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
 -0.833333333333333        1.00000000000000       0.000000000000000E+000
  
 -0.833333333333333        1.00000000000000       0.000000000000000E+000
  -1.00000000000000        1.00000000000000       0.000000000000000E+000
  
  -1.00000000000000        1.00000000000000       0.000000000000000E+000
  -1.00000000000000       0.666666666666667       0.000000000000000E+000
  
  -1.00000000000000       0.666666666666667       0.000000000000000E+000
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
  
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
  
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
 -0.666666666666667       -1.00000000000000       0.000000000000000E+000
  
 -0.666666666666667       -1.00000000000000       0.000000000000000E+000
 -5.551115123125783E-017  -1.00000000000000       0.000000000000000E+000
  
 -5.551115123125783E-017  -1.00000000000000       0.000000000000000E+000
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
  
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
  
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
  
 -0.856481481481481      -0.175925925925926       0.000000000000000E+000
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
  
 -0.861111111111111      -0.500000000000000       0.000000000000000E+000
 -0.638888888888889      -0.722222222222222       0.000000000000000E+000
  
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
  
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
  
 -0.634259259259259       0.111111111111111       0.000000000000000E+000
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
  
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
  
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
  
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
  
 -0.634259259259259       0.555555555555555       0.000000000000000E+000
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
  
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
 -0.333333333333333        1.00000000000000       0.000000000000000E+000
  
 -0.333333333333333        1.00000000000000       0.000000000000000E+000
 -0.833333333333333        1.00000000000000       0.000000000000000E+000
  
 -0.833333333333333        1.00000000000000       0.000000000000000E+000
 -0.861111111111111       0.759259259259259       0.000000000000000E+000
  
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
  
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
 -5.551115123125783E-017  -1.00000000000000       0.000000000000000E+000
  
 -5.551115123125783E-017  -1.00000000000000       0.000000000000000E+000
  0.666666666666667       -1.00000000000000       0.000000000000000E+000
  
  0.666666666666667       -1.00000000000000       0.000000000000000E+000
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
 -0.333333333333333      -0.555555555555556       0.000000000000000E+000
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
  
 -2.312964634635743E-017 -0.712962962962963       0.000000000000000E+000
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
  
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
 -0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  0.333333333333333       0.712962962962963       0.000000000000000E+000
  
  0.333333333333333       0.712962962962963       0.000000000000000E+000
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
  
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
  
 -3.700743415417188E-017  0.111111111111111       0.000000000000000E+000
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
  
 -3.700743415417188E-017  0.555555555555555       0.000000000000000E+000
  0.333333333333333       0.712962962962963       0.000000000000000E+000
  
  0.333333333333333       0.712962962962963       0.000000000000000E+000
  0.333333333333333        1.00000000000000       0.000000000000000E+000
  
  0.333333333333333        1.00000000000000       0.000000000000000E+000
 -0.333333333333333        1.00000000000000       0.000000000000000E+000
  
 -0.333333333333333        1.00000000000000       0.000000000000000E+000
 -0.333333333333333       0.722222222222222       0.000000000000000E+000
  
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  0.666666666666667       -1.00000000000000       0.000000000000000E+000
  
  0.666666666666667       -1.00000000000000       0.000000000000000E+000
   1.00000000000000       -1.00000000000000       0.000000000000000E+000
  
   1.00000000000000       -1.00000000000000       0.000000000000000E+000
   1.00000000000000      -0.666666666666667       0.000000000000000E+000
  
   1.00000000000000      -0.666666666666667       0.000000000000000E+000
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
  
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
  
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
  
  0.333333333333333      -0.111111111111111       0.000000000000000E+000
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
  
  0.333333333333333      -0.555555555555556       0.000000000000000E+000
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  
  0.666666666666667      -0.777777777777778       0.000000000000000E+000
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
  
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
  
  0.861111111111111      -0.527777777777778       0.000000000000000E+000
   1.00000000000000      -0.666666666666667       0.000000000000000E+000
  
   1.00000000000000      -0.666666666666667       0.000000000000000E+000
   1.00000000000000      -5.551115123125783E-017  0.000000000000000E+000
  
   1.00000000000000      -5.551115123125783E-017  0.000000000000000E+000
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
  
  0.861111111111111       0.759259259259259       0.000000000000000E+000
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  
  0.631944444444444       0.111111111111111       0.000000000000000E+000
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
  
  0.856481481481481      -0.143518518518519       0.000000000000000E+000
   1.00000000000000      -5.551115123125783E-017  0.000000000000000E+000
  
   1.00000000000000      -5.551115123125783E-017  0.000000000000000E+000
   1.00000000000000       0.666666666666667       0.000000000000000E+000
  
   1.00000000000000       0.666666666666667       0.000000000000000E+000
  0.861111111111111       0.759259259259259       0.000000000000000E+000
  
  0.333333333333333       0.712962962962963       0.000000000000000E+000
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  
  0.634259259259259       0.555555555555555       0.000000000000000E+000
  0.861111111111111       0.759259259259259       0.000000000000000E+000
  
  0.861111111111111       0.759259259259259       0.000000000000000E+000
  0.833333333333333        1.00000000000000       0.000000000000000E+000
  
  0.833333333333333        1.00000000000000       0.000000000000000E+000
  0.333333333333333        1.00000000000000       0.000000000000000E+000
  
  0.333333333333333        1.00000000000000       0.000000000000000E+000
  0.333333333333333       0.712962962962963       0.000000000000000E+000
  
  0.861111111111111       0.759259259259259       0.000000000000000E+000
   1.00000000000000       0.666666666666667       0.000000000000000E+000
  
   1.00000000000000       0.666666666666667       0.000000000000000E+000
   1.00000000000000        1.00000000000000       0.000000000000000E+000
  
   1.00000000000000        1.00000000000000       0.000000000000000E+000
  0.833333333333333        1.00000000000000       0.000000000000000E+000
  
  0.833333333333333        1.00000000000000       0.000000000000000E+000
  0.861111111111111       0.759259259259259       0.000000000000000E+000
  


==> data/cartesian.dat <==
niter	error
268		2.313337618826675E-014
527		2.628740588213837E-014
5188	4.178080641610368E-014
25902 	1.131880288514346E-013
51794 	1.854659073813283E-013
258927	8.072864683469498E-013
517850	1.542090626375365E-012

==> data/cartesian_resume.dat <==
Time		Niter		errh						erru1						erru2
0.5			268			2.653368173847058E-014		2.691386150792358E-014		1.792256291606978E-014
1.0			527			3.831095472841729E-014		1.961262240176475E-014		1.527891604670442E-014
10.0		5188		1.720547106117339E-013		2.321850053864893E-014		1.490782849530087E-014
50.0		25902		7.429110168059851E-013		3.117824101544484E-014		1.838910686324515E-014
100.0		51794		1.491476030175805E-012		3.963742066681595E-014		3.020158587808665E-014
500.0		258927		7.451251084358340E-012		6.437094520756155E-014		5.098602848331153E-014
1000.0		517850		1.495790189001913E-011		6.304734168388898E-014		5.215987423646087E-014

==> data/elliptical.dat <==
niter	error
156		1.979032454940631E-014
304		2.104425456440568E-014
2955	3.060395366030121E-014
14736	4.401453032200678E-014
29462	6.214059189016582E-014
147268	2.250671467287759E-013
294530	4.229853680115384E-013

==> data/elliptical_resume.dat <==
Time		Niter		errh						erru1						erru2
0.5			156			1.979032454940631E-014		1.384340181596691E-014		9.834915028374813E-015
1.0			304			2.104425456440568E-014		1.768501606761651E-014		9.218775794184729E-015
10.0		2955		3.060395366030121E-014		1.212627479321050E-014		8.415433088248860E-015
50.0		14736		4.401453032200678E-014		1.781293087412156E-014		1.040859989084982E-014
100.0		29462		6.214059189016582E-014		1.677014584913580E-014		1.178945931402064E-014
500.0		147268		2.250671467287759E-013		3.143159456982935E-014		1.897838973472116E-014
1000.0		294530		4.229853680115384E-013		3.963125995126098E-014		2.546308511320801E-014

==> data/spherical.dat <==
niter	error
563		2.345260643204711E-014
1118	2.624506152929648E-014
11091	3.899433822037215E-014
55412	9.450581390149383E-014
110813	1.681350171560471E-013
554016	7.549633644356631E-013
1108031	1.504845835802749E-012

==> data/spherical_resume.dat <==
Time		Niter		errh						erru1						erru2
0.5			563			2.345260643204711E-014		6.868122410157581E-014		2.884479132120512E-014
1.0			1118		2.624506152929648E-014		5.499870761974875E-014		2.771845576202109E-014
10.0		11091		3.899433822037215E-014		6.234233082119359E-014		3.462847219018512E-014
50.0		55412		9.450581390149383E-014		9.084094528954746E-014		5.914039109092846E-014
100.0		110813		1.681350171560471E-013		1.179152872524183E-013		7.832862447013740E-014
500.0		554016		7.549633644356631E-013		1.401826751896265E-013		8.694631469228872E-014
1000.0		1108031		1.504845835802749E-012		1.316038577747270E-013		8.662363052148385E-014

==> data/times.dat <==
time	niterCart	niterPol	niterEll
0.5		268			563			156			
1.0		527		    1118	    304		
10.0	5188	    11091	    2955	
50.0	25902       55412	    14736
100.0   51794       110813	    29462
500.0   258927      554016	    147268
1000.0  517850      1108031     294530

==> data/voronoi.dat <==
0.799594 1.000000 0.000000
0.778544 0.971415 0.000239

0.778544 0.971415 0.000239
1.000000 0.782642 0.000000

0.770419 0.950986 0.000412
0.778544 0.971415 0.000239

0.377884 0.712595 0.002407
0.357463 0.747256 0.002169

0.492978 0.720179 0.002519
0.456776 0.715702 0.002524

0.544060 0.472403 0.003091
0.563257 0.468838 0.003063

0.600928 0.421074 0.002923
0.605873 0.397625 0.002860

0.595935 0.923874 0.000847
0.770419 0.950986 0.000412

0.770419 0.950986 0.000412
0.748913 0.848435 0.001209

0.748034 0.373319 0.002205
0.801549 0.488890 0.001987

0.605873 0.397625 0.002860
0.748034 0.373319 0.002205

0.590337 0.334979 0.002694
0.605873 0.397625 0.002860

0.748034 0.373319 0.002205
0.794219 0.353610 0.001868

0.828725 0.249053 0.001327
0.817641 0.229396 0.001318

0.105975 0.459346 0.001176
0.084584 0.631551 0.000901

0.359822 1.000000 0.000000
0.504721 0.939214 0.000714

0.489398 0.913845 0.000984
0.376763 0.835967 0.001610

1.000000 0.723868 0.000000
1.000000 0.003458 0.000000

1.000000 0.260622 0.000000
0.828725 0.249053 0.001327

0.828725 0.249053 0.001327
0.827094 0.327067 0.001574

1.000000 0.782642 0.000000
1.000000 0.723868 0.000000

0.808415 0.776464 0.001344
1.000000 0.782642 0.000000

1.000000 0.723868 0.000000
0.910254 0.619366 0.000963

0.178217 0.826697 0.001049
0.115825 0.659512 0.001150

0.083202 0.636619 0.000882
0.000000 0.759649 0.000000

0.422508 0.140817 0.001476
0.051060 0.000000 0.000000

0.802826 0.530748 0.001971
0.774795 0.538516 0.002168

0.910254 0.619366 0.000963
0.840703 0.535813 0.001665

0.820592 0.701150 0.001542
0.910254 0.619366 0.000963

0.000000 0.785354 0.000000
0.000000 0.664808 0.000000

0.097340 0.225932 0.000768
0.060091 0.327856 0.000622

0.152344 0.467376 0.001607
0.198089 0.545056 0.001969

0.102932 0.454364 0.001145
0.105975 0.459346 0.001176

0.105975 0.459346 0.001176
0.152344 0.467376 0.001607

0.219873 0.328752 0.001893
0.107214 0.398759 0.001147

0.152344 0.467376 0.001607
0.281004 0.462815 0.002512

0.521160 0.927617 0.000838
0.595935 0.923874 0.000847

0.595935 0.923874 0.000847
0.648851 0.815122 0.001717

0.230575 0.632273 0.002062
0.359425 0.672868 0.002534

0.286880 0.481084 0.002554
0.237293 0.548483 0.002241

0.115825 0.659512 0.001150
0.230575 0.632273 0.002062

0.084584 0.631551 0.000901
0.083202 0.636619 0.000882

0.198089 0.545056 0.001969
0.084584 0.631551 0.000901

0.083202 0.636619 0.000882
0.115825 0.659512 0.001150

0.237293 0.548483 0.002241
0.198089 0.545056 0.001969

0.230575 0.632273 0.002062
0.237293 0.548483 0.002241

0.000000 0.664808 0.000000
0.102932 0.454364 0.001145

0.060091 0.327856 0.000622
0.000000 0.664808 0.000000

0.107214 0.398759 0.001147
0.060091 0.327856 0.000622

0.102932 0.454364 0.001145
0.107214 0.398759 0.001147

0.763528 0.819955 0.001333
0.808415 0.776464 0.001344

0.808415 0.776464 0.001344
0.820592 0.701150 0.001542

0.820592 0.701150 0.001542
0.737173 0.615289 0.002293

0.481762 0.560739 0.003075
0.544060 0.472403 0.003091

0.544060 0.472403 0.003091
0.483348 0.472527 0.003112

0.358138 0.551929 0.002842
0.360901 0.659354 0.002590

0.929080 0.434347 0.000809
1.000000 0.003458 0.000000

1.000000 0.260622 0.000000
0.859455 0.351619 0.001377

0.359425 0.672868 0.002534
0.377884 0.712595 0.002407

0.456776 0.715702 0.002524
0.481762 0.560739 0.003075

0.377884 0.712595 0.002407
0.456776 0.715702 0.002524

0.360901 0.659354 0.002590
0.359425 0.672868 0.002534

0.481762 0.560739 0.003075
0.360901 0.659354 0.002590

0.400950 0.162071 0.001631
0.311225 0.189596 0.001647

0.298234 0.324219 0.002293
0.299208 0.325810 0.002303

0.504721 0.939214 0.000714
0.521160 0.927617 0.000838

0.545205 0.711653 0.002544
0.492978 0.720179 0.002519

0.492978 0.720179 0.002519
0.489398 0.913845 0.000984

0.489398 0.913845 0.000984
0.504721 0.939214 0.000714

0.521160 0.927617 0.000838
0.610666 0.799272 0.001907

0.308091 0.186937 0.001620
0.051060 0.000000 0.000000

0.594693 0.640850 0.002774
0.545205 0.711653 0.002544

0.748913 0.848435 0.001209
0.763528 0.819955 0.001333

0.648851 0.815122 0.001717
0.748913 0.848435 0.001209

0.610666 0.799272 0.001907
0.648851 0.815122 0.001717

0.763528 0.819955 0.001333
0.677764 0.645430 0.002499

0.545205 0.711653 0.002544
0.610666 0.799272 0.001907

0.801549 0.488890 0.001987
0.802826 0.530748 0.001971

0.814795 0.435686 0.001855
0.801549 0.488890 0.001987

0.840703 0.535813 0.001665
0.929080 0.434347 0.000809

0.802826 0.530748 0.001971
0.840703 0.535813 0.001665

0.929080 0.434347 0.000809
0.903404 0.409617 0.001055

0.799594 1.000000 0.000000
0.359822 1.000000 0.000000

0.000000 0.759649 0.000000
0.000000 0.785354 0.000000

0.359822 1.000000 0.000000
0.254880 1.000000 0.000000

0.147680 0.901189 0.000560
0.000000 0.759649 0.000000

0.563257 0.468838 0.003063
0.594693 0.640850 0.002774

0.774795 0.538516 0.002168
0.600928 0.421074 0.002923

0.600928 0.421074 0.002923
0.563257 0.468838 0.003063

0.737173 0.615289 0.002293
0.774795 0.538516 0.002168

0.677764 0.645430 0.002499
0.737173 0.615289 0.002293

0.594693 0.640850 0.002774
0.677764 0.645430 0.002499

0.483348 0.472527 0.003112
0.341142 0.369434 0.002618

0.281004 0.462815 0.002512
0.286880 0.481084 0.002554

0.313425 0.360412 0.002480
0.281004 0.462815 0.002512

0.286880 0.481084 0.002554
0.358138 0.551929 0.002842

0.358138 0.551929 0.002842
0.483348 0.472527 0.003112

0.794219 0.353610 0.001868
0.814795 0.435686 0.001855

0.827094 0.327067 0.001574
0.794219 0.353610 0.001868

0.859455 0.351619 0.001377
0.827094 0.327067 0.001574

0.903404 0.409617 0.001055
0.859455 0.351619 0.001377

0.814795 0.435686 0.001855
0.903404 0.409617 0.001055

0.625775 0.055784 0.000617
0.616176 0.039635 0.000450

0.542307 0.317990 0.002691
0.590337 0.334979 0.002694

0.590337 0.334979 0.002694
0.594329 0.324707 0.002643

0.616176 0.039635 0.000450
0.422508 0.140817 0.001476

0.422508 0.140817 0.001476
0.400950 0.162071 0.001631

0.400950 0.162071 0.001631
0.486764 0.277917 0.002507

0.746351 0.118983 0.000992
0.625775 0.055784 0.000617

0.817641 0.229396 0.001318
0.806262 0.162639 0.001064

0.594329 0.324707 0.002643
0.817641 0.229396 0.001318

0.806262 0.162639 0.001064
0.746351 0.118983 0.000992

0.625775 0.055784 0.000617
0.594329 0.324707 0.002643

0.341142 0.369434 0.002618
0.542307 0.317990 0.002691

0.299208 0.325810 0.002303
0.313425 0.360412 0.002480

0.486764 0.277917 0.002507
0.299208 0.325810 0.002303

0.313425 0.360412 0.002480
0.341142 0.369434 0.002618

0.542307 0.317990 0.002691
0.486764 0.277917 0.002507

0.357463 0.747256 0.002169
0.178217 0.826697 0.001049

0.376763 0.835967 0.001610
0.357463 0.747256 0.002169

0.254880 1.000000 0.000000
0.376763 0.835967 0.001610

0.178217 0.826697 0.001049
0.147680 0.901189 0.000560

0.147680 0.901189 0.000560
0.254880 1.000000 0.000000

0.311225 0.189596 0.001647
0.308091 0.186937 0.001620

0.093058 0.168223 0.000590
0.097340 0.225932 0.000768

0.097340 0.225932 0.000768
0.219873 0.328752 0.001893

0.219873 0.328752 0.001893
0.298234 0.324219 0.002293

0.298234 0.324219 0.002293
0.311225 0.189596 0.001647

0.308091 0.186937 0.001620
0.093058 0.168223 0.000590

0.799594 1.000000 0.000000
1.000000 1.000000 0.000000

0.746351 0.118983 0.000992
1.000000 0.000000 0.000000

1.000000 0.260622 0.000000
1.000000 0.121320 0.000000

0.616176 0.039635 0.000450
0.561216 0.000000 0.000000

0.093058 0.168223 0.000590
0.000000 0.000000 0.000000

1.000000 0.003458 0.000000
1.000000 0.000000 0.000000

0.806262 0.162639 0.001064
1.000000 0.000000 0.000000

0.051060 0.000000 0.000000
0.000000 0.000000 0.000000

0.000000 0.785354 0.000000
0.000000 0.963852 0.000000



==> data/voronoi_b.dat <==
-0.638889 -0.722222 0.014156
-0.683333 -0.677778 0.014409
-0.727778 -0.633333 0.014084
-0.772222 -0.588889 0.013184
-0.816667 -0.544444 0.011717
-0.861111 -0.500000 0.009693

-0.861111 -0.500000 0.009693
-0.888889 -0.511111 0.007752
-0.916667 -0.522222 0.005808
-0.944444 -0.533334 0.003865
-0.972222 -0.544445 0.001927
-1.000000 -0.555556 0.000000

-1.000000 -0.555556 0.000000
-1.000000 -0.644445 0.000000
-1.000000 -0.733334 0.000000
-1.000000 -0.822222 0.000000
-1.000000 -0.911111 0.000000
-1.000000 -1.000000 0.000000

-1.000000 -1.000000 0.000000
-0.933333 -1.000000 0.000000
-0.866667 -1.000000 0.000000
-0.800000 -1.000000 0.000000
-0.733334 -1.000000 0.000000
-0.666667 -1.000000 0.000000

-0.666667 -1.000000 0.000000
-0.661111 -0.944444 0.003041
-0.655556 -0.888889 0.005984
-0.650000 -0.833333 0.008823
-0.644445 -0.777778 0.011549
-0.638889 -0.722222 0.014156

-0.861111 -0.500000 0.009693
-0.860185 -0.435185 0.010541
-0.859259 -0.370370 0.011289
-0.858333 -0.305556 0.011934
-0.857407 -0.240741 0.012475
-0.856481 -0.175926 0.012910

-0.856481 -0.175926 0.012910
-0.885185 -0.162963 0.010535
-0.913889 -0.150000 0.008055
-0.942592 -0.137037 0.005471
-0.971296 -0.124074 0.002786
-1.000000 -0.111111 0.000000

-1.000000 -0.111111 0.000000
-1.000000 -0.200000 0.000000
-1.000000 -0.288889 0.000000
-1.000000 -0.377778 0.000000
-1.000000 -0.466667 0.000000
-1.000000 -0.555556 0.000000

-1.000000 -0.555556 0.000000
-0.972222 -0.544445 0.001927
-0.944444 -0.533334 0.003865
-0.916667 -0.522222 0.005808
-0.888889 -0.511111 0.007752
-0.861111 -0.500000 0.009693

-0.856481 -0.175926 0.012910
-0.812037 -0.118519 0.016791
-0.767592 -0.061111 0.020463
-0.723148 -0.003704 0.023853
-0.678703 0.053704 0.026890
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.634259 0.200000 0.028690
-0.634259 0.288889 0.027392
-0.634259 0.377778 0.025621
-0.634259 0.466667 0.023377
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.679629 0.596297 0.017339
-0.725000 0.637037 0.014093
-0.770370 0.677778 0.010989
-0.815741 0.718518 0.008092
-0.861111 0.759259 0.005474

-0.861111 0.759259 0.005474
-0.888889 0.740741 0.004736
-0.916667 0.722222 0.003821
-0.944444 0.703704 0.002727
-0.972222 0.685185 0.001453
-1.000000 0.666667 0.000000

-1.000000 0.666667 0.000000
-1.000000 0.511111 0.000000
-1.000000 0.355556 0.000000
-1.000000 0.200000 0.000000
-1.000000 0.044445 0.000000
-1.000000 -0.111111 0.000000

-1.000000 -0.111111 0.000000
-0.971296 -0.124074 0.002786
-0.942592 -0.137037 0.005471
-0.913889 -0.150000 0.008055
-0.885185 -0.162963 0.010535
-0.856481 -0.175926 0.012910

-0.861111 0.759259 0.005474
-0.855555 0.807407 0.004665
-0.850000 0.855555 0.003719
-0.844444 0.903704 0.002630
-0.838889 0.951852 0.001392
-0.833333 1.000000 -0.000000

-0.833333 1.000000 -0.000000
-0.866666 1.000000 -0.000000
-0.900000 1.000000 -0.000000
-0.933333 1.000000 -0.000000
-0.966667 1.000000 -0.000000
-1.000000 1.000000 -0.000000

-1.000000 1.000000 -0.000000
-1.000000 0.933333 0.000000
-1.000000 0.866667 0.000000
-1.000000 0.800000 0.000000
-1.000000 0.733334 0.000000
-1.000000 0.666667 0.000000

-1.000000 0.666667 0.000000
-0.972222 0.685185 0.001453
-0.944444 0.703704 0.002727
-0.916667 0.722222 0.003821
-0.888889 0.740741 0.004736
-0.861111 0.759259 0.005474

-0.000000 -0.712963 0.024584
-0.066667 -0.681482 0.026660
-0.133333 -0.650000 0.028362
-0.200000 -0.618519 0.029637
-0.266666 -0.587037 0.030439
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.394444 -0.588889 0.027579
-0.455555 -0.622222 0.024283
-0.516667 -0.655556 0.020901
-0.577778 -0.688889 0.017501
-0.638889 -0.722222 0.014156

-0.638889 -0.722222 0.014156
-0.644445 -0.777778 0.011549
-0.650000 -0.833333 0.008823
-0.655556 -0.888889 0.005984
-0.661111 -0.944444 0.003041
-0.666667 -1.000000 0.000000

-0.666667 -1.000000 0.000000
-0.533334 -1.000000 0.000000
-0.400000 -1.000000 0.000000
-0.266667 -1.000000 0.000000
-0.133333 -1.000000 0.000000
0.000000 -1.000000 0.000000

0.000000 -1.000000 0.000000
0.000000 -0.942593 0.005576
0.000000 -0.885185 0.010822
0.000000 -0.827778 0.015739
0.000000 -0.770370 0.020326
0.000000 -0.712963 0.024584

-0.638889 -0.722222 0.014156
-0.577778 -0.688889 0.017501
-0.516667 -0.655556 0.020901
-0.455555 -0.622222 0.024283
-0.394444 -0.588889 0.027579
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.333333 -0.466667 0.034765
-0.333333 -0.377778 0.038102
-0.333333 -0.288889 0.040735
-0.333333 -0.200000 0.042667
-0.333333 -0.111111 0.043896

-0.333333 -0.111111 0.043896
-0.393518 -0.066667 0.042069
-0.453703 -0.022222 0.039688
-0.513889 0.022222 0.036778
-0.574074 0.066667 0.033373
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.678703 0.053704 0.026890
-0.723148 -0.003704 0.023853
-0.767592 -0.061111 0.020463
-0.812037 -0.118519 0.016791
-0.856481 -0.175926 0.012910

-0.856481 -0.175926 0.012910
-0.857407 -0.240741 0.012475
-0.858333 -0.305556 0.011934
-0.859259 -0.370370 0.011289
-0.860185 -0.435185 0.010541
-0.861111 -0.500000 0.009693

-0.861111 -0.500000 0.009693
-0.816667 -0.544444 0.011717
-0.772222 -0.588889 0.013184
-0.727778 -0.633333 0.014084
-0.683333 -0.677778 0.014409
-0.638889 -0.722222 0.014156

-0.333333 0.722222 0.021262
-0.393518 0.688889 0.022203
-0.453703 0.655556 0.022643
-0.513889 0.622222 0.022550
-0.574074 0.588889 0.021897
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.634259 0.466667 0.023377
-0.634259 0.377778 0.025621
-0.634259 0.288889 0.027392
-0.634259 0.200000 0.028690
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.574074 0.066667 0.033373
-0.513889 0.022222 0.036778
-0.453703 -0.022222 0.039688
-0.393518 -0.066667 0.042069
-0.333333 -0.111111 0.043896

-0.333333 -0.111111 0.043896
-0.266666 -0.066667 0.046238
-0.200000 -0.022222 0.047976
-0.133333 0.022222 0.049087
-0.066667 0.066667 0.049557
0.000000 0.111111 0.049383

0.000000 0.111111 0.049383
0.000000 0.200000 0.048000
0.000000 0.288889 0.045827
0.000000 0.377778 0.042864
0.000000 0.466667 0.039111
0.000000 0.555556 0.034568

-0.000000 0.555556 0.034568
-0.066667 0.588889 0.032515
-0.133333 0.622222 0.030097
-0.200000 0.655556 0.027372
-0.266666 0.688889 0.024403
-0.333333 0.722222 0.021262

-0.861111 0.759259 0.005474
-0.815741 0.718518 0.008092
-0.770370 0.677778 0.010989
-0.725000 0.637037 0.014093
-0.679629 0.596297 0.017339
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.574074 0.588889 0.021897
-0.513889 0.622222 0.022550
-0.453703 0.655556 0.022643
-0.393518 0.688889 0.022203
-0.333333 0.722222 0.021262

-0.333333 0.722222 0.021262
-0.333333 0.777778 0.017558
-0.333333 0.833333 0.013580
-0.333333 0.888889 0.009328
-0.333333 0.944444 0.004801
-0.333333 1.000000 -0.000000

-0.333333 1.000000 -0.000000
-0.433333 1.000000 -0.000000
-0.533333 1.000000 -0.000000
-0.633333 1.000000 -0.000000
-0.733333 1.000000 -0.000000
-0.833333 1.000000 -0.000000

-0.833333 1.000000 -0.000000
-0.838889 0.951852 0.001392
-0.844444 0.903704 0.002630
-0.850000 0.855555 0.003719
-0.855555 0.807407 0.004665
-0.861111 0.759259 0.005474

0.666667 -0.777778 0.010974
0.600000 -0.733334 0.014791
0.533333 -0.688889 0.018799
0.466667 -0.644445 0.022868
0.400000 -0.600000 0.026880
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
0.266666 -0.587037 0.030439
0.200000 -0.618519 0.029637
0.133333 -0.650000 0.028362
0.066667 -0.681482 0.026660
0.000000 -0.712963 0.024584

0.000000 -0.712963 0.024584
0.000000 -0.770370 0.020326
0.000000 -0.827778 0.015739
0.000000 -0.885185 0.010822
0.000000 -0.942593 0.005576
0.000000 -1.000000 0.000000

0.000000 -1.000000 0.000000
0.133333 -1.000000 0.000000
0.266667 -1.000000 0.000000
0.400000 -1.000000 0.000000
0.533334 -1.000000 0.000000
0.666667 -1.000000 0.000000

0.666667 -1.000000 0.000000
0.666667 -0.955556 0.002414
0.666667 -0.911111 0.004719
0.666667 -0.866667 0.006914
0.666667 -0.822222 0.008999
0.666667 -0.777778 0.010974

-0.333333 -0.111111 0.043896
-0.333333 -0.200000 0.042667
-0.333333 -0.288889 0.040735
-0.333333 -0.377778 0.038102
-0.333333 -0.466667 0.034765
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.266666 -0.587037 0.030439
-0.200000 -0.618519 0.029637
-0.133333 -0.650000 0.028362
-0.066667 -0.681482 0.026660
0.000000 -0.712963 0.024584

0.000000 -0.712963 0.024584
0.066667 -0.681482 0.026660
0.133333 -0.650000 0.028362
0.200000 -0.618519 0.029637
0.266666 -0.587037 0.030439
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
0.333333 -0.466667 0.034765
0.333333 -0.377778 0.038102
0.333333 -0.288889 0.040735
0.333333 -0.200000 0.042667
0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
0.266666 -0.066667 0.046238
0.200000 -0.022222 0.047976
0.133333 0.022222 0.049087
0.066667 0.066667 0.049557
0.000000 0.111111 0.049383

-0.000000 0.111111 0.049383
-0.066667 0.066667 0.049557
-0.133333 0.022222 0.049087
-0.200000 -0.022222 0.047976
-0.266666 -0.066667 0.046238
-0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
0.393055 -0.066667 0.042087
0.452777 -0.022222 0.039730
0.512500 0.022222 0.036849
0.572222 0.066667 0.033479
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.632407 0.200000 0.028803
0.632870 0.288889 0.027472
0.633333 0.377778 0.025671
0.633796 0.466667 0.023400
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.574074 0.587037 0.021970
0.513889 0.618519 0.022719
0.453703 0.650000 0.022931
0.393518 0.681482 0.022632
0.333333 0.712963 0.021853

0.333333 0.712963 0.021853
0.266666 0.681482 0.024875
0.200000 0.650000 0.027720
0.133333 0.618519 0.030323
0.066667 0.587037 0.032624
0.000000 0.555556 0.034568

0.000000 0.555556 0.034568
0.000000 0.466667 0.039111
0.000000 0.377778 0.042864
0.000000 0.288889 0.045827
0.000000 0.200000 0.048000
0.000000 0.111111 0.049383

0.000000 0.111111 0.049383
0.066667 0.066667 0.049557
0.133333 0.022222 0.049087
0.200000 -0.022222 0.047976
0.266666 -0.066667 0.046238
0.333333 -0.111111 0.043896

-0.333333 0.722222 0.021262
-0.266666 0.688889 0.024403
-0.200000 0.655556 0.027372
-0.133333 0.622222 0.030097
-0.066667 0.588889 0.032515
0.000000 0.555556 0.034568

0.000000 0.555556 0.034568
0.066667 0.587037 0.032624
0.133333 0.618519 0.030323
0.200000 0.650000 0.027720
0.266666 0.681482 0.024875
0.333333 0.712963 0.021853

0.333333 0.712963 0.021853
0.333333 0.770370 0.018068
0.333333 0.827778 0.013990
0.333333 0.885185 0.009620
0.333333 0.942593 0.004956
0.333333 1.000000 -0.000000

0.333333 1.000000 -0.000000
0.200000 1.000000 -0.000000
0.066667 1.000000 -0.000000
-0.066667 1.000000 -0.000000
-0.200000 1.000000 -0.000000
-0.333333 1.000000 -0.000000

-0.333333 1.000000 -0.000000
-0.333333 0.944444 0.004801
-0.333333 0.888889 0.009328
-0.333333 0.833333 0.013580
-0.333333 0.777778 0.017558
-0.333333 0.722222 0.021262

0.861111 -0.527778 0.009324
0.822222 -0.577778 0.010790
0.783333 -0.627778 0.011706
0.744445 -0.677778 0.012050
0.705556 -0.727778 0.011810
0.666667 -0.777778 0.010974

0.666667 -0.777778 0.010974
0.666667 -0.822222 0.008999
0.666667 -0.866667 0.006914
0.666667 -0.911111 0.004719
0.666667 -0.955556 0.002414
0.666667 -1.000000 0.000000

0.666667 -1.000000 0.000000
0.733334 -1.000000 0.000000
0.800000 -1.000000 0.000000
0.866667 -1.000000 0.000000
0.933333 -1.000000 0.000000
1.000000 -1.000000 -0.000000

1.000000 -1.000000 -0.000000
1.000000 -0.933333 -0.000000
1.000000 -0.866667 -0.000000
1.000000 -0.800000 -0.000000
1.000000 -0.733334 -0.000000
1.000000 -0.666667 -0.000000

1.000000 -0.666667 -0.000000
0.972222 -0.638889 0.001621
0.944444 -0.611111 0.003384
0.916667 -0.583334 0.005269
0.888889 -0.555556 0.007255
0.861111 -0.527778 0.009324

0.861111 -0.527778 0.009324
0.860185 -0.450926 0.010360
0.859259 -0.374074 0.011253
0.858333 -0.297223 0.012000
0.857407 -0.220371 0.012600
0.856481 -0.143519 0.013048

0.856481 -0.143519 0.013048
0.811574 -0.092593 0.016921
0.766666 -0.041667 0.020575
0.721759 0.009259 0.023951
0.676851 0.060185 0.026995
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.572222 0.066667 0.033479
0.512500 0.022222 0.036849
0.452777 -0.022222 0.039730
0.393055 -0.066667 0.042087
0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
0.333333 -0.200000 0.042667
0.333333 -0.288889 0.040735
0.333333 -0.377778 0.038102
0.333333 -0.466667 0.034765
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
0.400000 -0.600000 0.026880
0.466667 -0.644445 0.022868
0.533333 -0.688889 0.018799
0.600000 -0.733334 0.014791
0.666667 -0.777778 0.010974

0.666667 -0.777778 0.010974
0.705556 -0.727778 0.011810
0.744445 -0.677778 0.012050
0.783333 -0.627778 0.011706
0.822222 -0.577778 0.010790
0.861111 -0.527778 0.009324

0.856481 -0.143519 0.013048
0.857407 -0.220371 0.012600
0.858333 -0.297223 0.012000
0.859259 -0.374074 0.011253
0.860185 -0.450926 0.010360
0.861111 -0.527778 0.009324

0.861111 -0.527778 0.009324
0.888889 -0.555556 0.007255
0.916667 -0.583334 0.005269
0.944444 -0.611111 0.003384
0.972222 -0.638889 0.001621
1.000000 -0.666667 -0.000000

1.000000 -0.666667 -0.000000
1.000000 -0.533334 -0.000000
1.000000 -0.400000 -0.000000
1.000000 -0.266667 -0.000000
1.000000 -0.133333 -0.000000
1.000000 0.000000 -0.000000

1.000000 -0.000000 -0.000000
0.971296 -0.028704 0.002827
0.942592 -0.057408 0.005558
0.913889 -0.086111 0.008179
0.885185 -0.114815 0.010680
0.856481 -0.143519 0.013048

0.861111 0.759259 0.005474
0.815741 0.718518 0.008092
0.770370 0.677778 0.010989
0.725000 0.637037 0.014093
0.679629 0.596297 0.017339
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.633796 0.466667 0.023400
0.633333 0.377778 0.025671
0.632870 0.288889 0.027472
0.632407 0.200000 0.028803
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.676851 0.060185 0.026995
0.721759 0.009259 0.023951
0.766666 -0.041667 0.020575
0.811574 -0.092593 0.016921
0.856481 -0.143519 0.013048

0.856481 -0.143519 0.013048
0.885185 -0.114815 0.010680
0.913889 -0.086111 0.008179
0.942592 -0.057408 0.005558
0.971296 -0.028704 0.002827
1.000000 0.000000 -0.000000

1.000000 0.000000 -0.000000
1.000000 0.133333 -0.000000
1.000000 0.266667 -0.000000
1.000000 0.400000 -0.000000
1.000000 0.533334 -0.000000
1.000000 0.666667 -0.000000

1.000000 0.666667 -0.000000
0.972222 0.685185 0.001453
0.944444 0.703704 0.002727
0.916667 0.722222 0.003821
0.888889 0.740741 0.004736
0.861111 0.759259 0.005474

0.333333 0.712963 0.021853
0.393518 0.681482 0.022632
0.453703 0.650000 0.022931
0.513889 0.618519 0.022719
0.574074 0.587037 0.021970
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.679629 0.596297 0.017339
0.725000 0.637037 0.014093
0.770370 0.677778 0.010989
0.815741 0.718518 0.008092
0.861111 0.759259 0.005474

0.861111 0.759259 0.005474
0.855555 0.807407 0.004665
0.850000 0.855555 0.003719
0.844444 0.903704 0.002630
0.838889 0.951852 0.001392
0.833333 1.000000 -0.000000

0.833333 1.000000 -0.000000
0.733333 1.000000 -0.000000
0.633333 1.000000 -0.000000
0.533333 1.000000 -0.000000
0.433333 1.000000 -0.000000
0.333333 1.000000 -0.000000

0.333333 1.000000 -0.000000
0.333333 0.942593 0.004956
0.333333 0.885185 0.009620
0.333333 0.827778 0.013990
0.333333 0.770370 0.018068
0.333333 0.712963 0.021853

0.861111 0.759259 0.005474
0.888889 0.740741 0.004736
0.916667 0.722222 0.003821
0.944444 0.703704 0.002727
0.972222 0.685185 0.001453
1.000000 0.666667 -0.000000

1.000000 0.666667 -0.000000
1.000000 0.733334 -0.000000
1.000000 0.800000 -0.000000
1.000000 0.866667 -0.000000
1.000000 0.933333 -0.000000
1.000000 1.000000 0.000000

1.000000 1.000000 0.000000
0.966667 1.000000 -0.000000
0.933333 1.000000 -0.000000
0.900000 1.000000 -0.000000
0.866666 1.000000 -0.000000
0.833333 1.000000 -0.000000

0.833333 1.000000 -0.000000
0.838889 0.951852 0.001392
0.844444 0.903704 0.002630
0.850000 0.855555 0.003719
0.855555 0.807407 0.004665
0.861111 0.759259 0.005474



==> data/voronoi_flat.dat <==
0.799594 1.000000 0.000000
0.778544 0.971415 0.000000

0.778544 0.971415 0.000000
1.000000 0.782642 0.000000

0.770419 0.950986 0.000000
0.778544 0.971415 0.000000

0.377884 0.712595 0.000000
0.357463 0.747256 0.000000

0.492978 0.720179 0.000000
0.456776 0.715702 0.000000

0.544060 0.472403 0.000000
0.563257 0.468838 0.000000

0.600928 0.421074 0.000000
0.605873 0.397625 0.000000

0.595935 0.923874 0.000000
0.770419 0.950986 0.000000

0.770419 0.950986 0.000000
0.748913 0.848435 0.000000

0.748034 0.373319 0.000000
0.801549 0.488890 0.000000

0.605873 0.397625 0.000000
0.748034 0.373319 0.000000

0.590337 0.334979 0.000000
0.605873 0.397625 0.000000

0.748034 0.373319 0.000000
0.794219 0.353610 0.000000

0.828725 0.249053 0.000000
0.817641 0.229396 0.000000

0.105975 0.459346 0.000000
0.084584 0.631551 0.000000

0.359822 1.000000 0.000000
0.504721 0.939214 0.000000

0.489398 0.913845 0.000000
0.376763 0.835967 0.000000

1.000000 0.723868 0.000000
1.000000 0.003458 0.000000

1.000000 0.260622 0.000000
0.828725 0.249053 0.000000

0.828725 0.249053 0.000000
0.827094 0.327067 0.000000

1.000000 0.782642 0.000000
1.000000 0.723868 0.000000

0.808415 0.776464 0.000000
1.000000 0.782642 0.000000

1.000000 0.723868 0.000000
0.910254 0.619366 0.000000

0.178217 0.826697 0.000000
0.115825 0.659512 0.000000

0.083202 0.636619 0.000000
0.000000 0.759649 0.000000

0.422508 0.140817 0.000000
0.051060 0.000000 0.000000

0.802826 0.530748 0.000000
0.774795 0.538516 0.000000

0.910254 0.619366 0.000000
0.840703 0.535813 0.000000

0.820592 0.701150 0.000000
0.910254 0.619366 0.000000

0.000000 0.785354 0.000000
0.000000 0.664808 0.000000

0.097340 0.225932 0.000000
0.060091 0.327856 0.000000

0.152344 0.467376 0.000000
0.198089 0.545056 0.000000

0.102932 0.454364 0.000000
0.105975 0.459346 0.000000

0.105975 0.459346 0.000000
0.152344 0.467376 0.000000

0.219873 0.328752 0.000000
0.107214 0.398759 0.000000

0.152344 0.467376 0.000000
0.281004 0.462815 0.000000

0.521160 0.927617 0.000000
0.595935 0.923874 0.000000

0.595935 0.923874 0.000000
0.648851 0.815122 0.000000

0.230575 0.632273 0.000000
0.359425 0.672868 0.000000

0.286880 0.481084 0.000000
0.237293 0.548483 0.000000

0.115825 0.659512 0.000000
0.230575 0.632273 0.000000

0.084584 0.631551 0.000000
0.083202 0.636619 0.000000

0.198089 0.545056 0.000000
0.084584 0.631551 0.000000

0.083202 0.636619 0.000000
0.115825 0.659512 0.000000

0.237293 0.548483 0.000000
0.198089 0.545056 0.000000

0.230575 0.632273 0.000000
0.237293 0.548483 0.000000

0.000000 0.664808 0.000000
0.102932 0.454364 0.000000

0.060091 0.327856 0.000000
0.000000 0.664808 0.000000

0.107214 0.398759 0.000000
0.060091 0.327856 0.000000

0.102932 0.454364 0.000000
0.107214 0.398759 0.000000

0.763528 0.819955 0.000000
0.808415 0.776464 0.000000

0.808415 0.776464 0.000000
0.820592 0.701150 0.000000

0.820592 0.701150 0.000000
0.737173 0.615289 0.000000

0.481762 0.560739 0.000000
0.544060 0.472403 0.000000

0.544060 0.472403 0.000000
0.483348 0.472527 0.000000

0.358138 0.551929 0.000000
0.360901 0.659354 0.000000

0.929080 0.434347 0.000000
1.000000 0.003458 0.000000

1.000000 0.260622 0.000000
0.859455 0.351619 0.000000

0.359425 0.672868 0.000000
0.377884 0.712595 0.000000

0.456776 0.715702 0.000000
0.481762 0.560739 0.000000

0.377884 0.712595 0.000000
0.456776 0.715702 0.000000

0.360901 0.659354 0.000000
0.359425 0.672868 0.000000

0.481762 0.560739 0.000000
0.360901 0.659354 0.000000

0.400950 0.162071 0.000000
0.311225 0.189596 0.000000

0.298234 0.324219 0.000000
0.299208 0.325810 0.000000

0.504721 0.939214 0.000000
0.521160 0.927617 0.000000

0.545205 0.711653 0.000000
0.492978 0.720179 0.000000

0.492978 0.720179 0.000000
0.489398 0.913845 0.000000

0.489398 0.913845 0.000000
0.504721 0.939214 0.000000

0.521160 0.927617 0.000000
0.610666 0.799272 0.000000

0.308091 0.186937 0.000000
0.051060 0.000000 0.000000

0.594693 0.640850 0.000000
0.545205 0.711653 0.000000

0.748913 0.848435 0.000000
0.763528 0.819955 0.000000

0.648851 0.815122 0.000000
0.748913 0.848435 0.000000

0.610666 0.799272 0.000000
0.648851 0.815122 0.000000

0.763528 0.819955 0.000000
0.677764 0.645430 0.000000

0.545205 0.711653 0.000000
0.610666 0.799272 0.000000

0.801549 0.488890 0.000000
0.802826 0.530748 0.000000

0.814795 0.435686 0.000000
0.801549 0.488890 0.000000

0.840703 0.535813 0.000000
0.929080 0.434347 0.000000

0.802826 0.530748 0.000000
0.840703 0.535813 0.000000

0.929080 0.434347 0.000000
0.903404 0.409617 0.000000

0.799594 1.000000 0.000000
0.359822 1.000000 0.000000

0.000000 0.759649 0.000000
0.000000 0.785354 0.000000

0.359822 1.000000 0.000000
0.254880 1.000000 0.000000

0.147680 0.901189 0.000000
0.000000 0.759649 0.000000

0.563257 0.468838 0.000000
0.594693 0.640850 0.000000

0.774795 0.538516 0.000000
0.600928 0.421074 0.000000

0.600928 0.421074 0.000000
0.563257 0.468838 0.000000

0.737173 0.615289 0.000000
0.774795 0.538516 0.000000

0.677764 0.645430 0.000000
0.737173 0.615289 0.000000

0.594693 0.640850 0.000000
0.677764 0.645430 0.000000

0.483348 0.472527 0.000000
0.341142 0.369434 0.000000

0.281004 0.462815 0.000000
0.286880 0.481084 0.000000

0.313425 0.360412 0.000000
0.281004 0.462815 0.000000

0.286880 0.481084 0.000000
0.358138 0.551929 0.000000

0.358138 0.551929 0.000000
0.483348 0.472527 0.000000

0.794219 0.353610 0.000000
0.814795 0.435686 0.000000

0.827094 0.327067 0.000000
0.794219 0.353610 0.000000

0.859455 0.351619 0.000000
0.827094 0.327067 0.000000

0.903404 0.409617 0.000000
0.859455 0.351619 0.000000

0.814795 0.435686 0.000000
0.903404 0.409617 0.000000

0.625775 0.055784 0.000000
0.616176 0.039635 0.000000

0.542307 0.317990 0.000000
0.590337 0.334979 0.000000

0.590337 0.334979 0.000000
0.594329 0.324707 0.000000

0.616176 0.039635 0.000000
0.422508 0.140817 0.000000

0.422508 0.140817 0.000000
0.400950 0.162071 0.000000

0.400950 0.162071 0.000000
0.486764 0.277917 0.000000

0.746351 0.118983 0.000000
0.625775 0.055784 0.000000

0.817641 0.229396 0.000000
0.806262 0.162639 0.000000

0.594329 0.324707 0.000000
0.817641 0.229396 0.000000

0.806262 0.162639 0.000000
0.746351 0.118983 0.000000

0.625775 0.055784 0.000000
0.594329 0.324707 0.000000

0.341142 0.369434 0.000000
0.542307 0.317990 0.000000

0.299208 0.325810 0.000000
0.313425 0.360412 0.000000

0.486764 0.277917 0.000000
0.299208 0.325810 0.000000

0.313425 0.360412 0.000000
0.341142 0.369434 0.000000

0.542307 0.317990 0.000000
0.486764 0.277917 0.000000

0.357463 0.747256 0.000000
0.178217 0.826697 0.000000

0.376763 0.835967 0.000000
0.357463 0.747256 0.000000

0.254880 1.000000 0.000000
0.376763 0.835967 0.000000

0.178217 0.826697 0.000000
0.147680 0.901189 0.000000

0.147680 0.901189 0.000000
0.254880 1.000000 0.000000

0.311225 0.189596 0.000000
0.308091 0.186937 0.000000

0.093058 0.168223 0.000000
0.097340 0.225932 0.000000

0.097340 0.225932 0.000000
0.219873 0.328752 0.000000

0.219873 0.328752 0.000000
0.298234 0.324219 0.000000

0.298234 0.324219 0.000000
0.311225 0.189596 0.000000

0.308091 0.186937 0.000000
0.093058 0.168223 0.000000

0.799594 1.000000 0.000000
1.000000 1.000000 0.000000

0.746351 0.118983 0.000000
1.000000 0.000000 0.000000

1.000000 0.260622 0.000000
1.000000 0.121320 0.000000

0.616176 0.039635 0.000000
0.561216 0.000000 0.000000

0.093058 0.168223 0.000000
0.000000 0.000000 0.000000

1.000000 0.003458 0.000000
1.000000 0.000000 0.000000

0.806262 0.162639 0.000000
1.000000 0.000000 0.000000

0.051060 0.000000 0.000000
0.000000 0.000000 0.000000

0.000000 0.785354 0.000000
0.000000 0.963852 0.000000



==> data/voronoi_new.dat <==
-0.638889 -0.722222 0.014156
-0.861111 -0.500000 0.009693

-0.861111 -0.500000 0.009693
-1.000000 -0.555556 0.000000

-1.000000 -0.555556 0.000000
-1.000000 -1.000000 0.000000

-1.000000 -1.000000 0.000000
-0.666667 -1.000000 0.000000

-0.666667 -1.000000 0.000000
-0.638889 -0.722222 0.014156

-0.861111 -0.500000 0.009693
-0.856481 -0.175926 0.012910

-0.856481 -0.175926 0.012910
-1.000000 -0.111111 0.000000

-1.000000 -0.111111 0.000000
-1.000000 -0.555556 0.000000

-1.000000 -0.555556 0.000000
-0.861111 -0.500000 0.009693

-0.856481 -0.175926 0.012910
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.861111 0.759259 0.005474

-0.861111 0.759259 0.005474
-1.000000 0.666667 0.000000

-1.000000 0.666667 0.000000
-1.000000 -0.111111 0.000000

-1.000000 -0.111111 0.000000
-0.856481 -0.175926 0.012910

-0.861111 0.759259 0.005474
-0.833333 1.000000 -0.000000

-0.833333 1.000000 -0.000000
-1.000000 1.000000 -0.000000

-1.000000 1.000000 -0.000000
-1.000000 0.666667 0.000000

-1.000000 0.666667 0.000000
-0.861111 0.759259 0.005474

-0.000000 -0.712963 0.024584
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.638889 -0.722222 0.014156

-0.638889 -0.722222 0.014156
-0.666667 -1.000000 0.000000

-0.666667 -1.000000 0.000000
-0.000000 -1.000000 0.000000

-0.000000 -1.000000 0.000000
-0.000000 -0.712963 0.024584

-0.638889 -0.722222 0.014156
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.333333 -0.111111 0.043896

-0.333333 -0.111111 0.043896
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.856481 -0.175926 0.012910

-0.856481 -0.175926 0.012910
-0.861111 -0.500000 0.009693

-0.861111 -0.500000 0.009693
-0.638889 -0.722222 0.014156

-0.333333 0.722222 0.021262
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.634259 0.111111 0.029517

-0.634259 0.111111 0.029517
-0.333333 -0.111111 0.043896

-0.333333 -0.111111 0.043896
-0.000000 0.111111 0.049383

-0.000000 0.111111 0.049383
-0.000000 0.555556 0.034568

-0.000000 0.555556 0.034568
-0.333333 0.722222 0.021262

-0.861111 0.759259 0.005474
-0.634259 0.555556 0.020662

-0.634259 0.555556 0.020662
-0.333333 0.722222 0.021262

-0.333333 0.722222 0.021262
-0.333333 1.000000 -0.000000

-0.333333 1.000000 -0.000000
-0.833333 1.000000 -0.000000

-0.833333 1.000000 -0.000000
-0.861111 0.759259 0.005474

0.666667 -0.777778 0.010974
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
-0.000000 -0.712963 0.024584

-0.000000 -0.712963 0.024584
-0.000000 -1.000000 0.000000

-0.000000 -1.000000 0.000000
0.666667 -1.000000 0.000000

0.666667 -1.000000 0.000000
0.666667 -0.777778 0.010974

-0.333333 -0.111111 0.043896
-0.333333 -0.555556 0.030727

-0.333333 -0.555556 0.030727
-0.000000 -0.712963 0.024584

-0.000000 -0.712963 0.024584
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
-0.000000 0.111111 0.049383

-0.000000 0.111111 0.049383
-0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.333333 0.712963 0.021853

0.333333 0.712963 0.021853
-0.000000 0.555556 0.034568

-0.000000 0.555556 0.034568
-0.000000 0.111111 0.049383

-0.000000 0.111111 0.049383
0.333333 -0.111111 0.043896

-0.333333 0.722222 0.021262
-0.000000 0.555556 0.034568

-0.000000 0.555556 0.034568
0.333333 0.712963 0.021853

0.333333 0.712963 0.021853
0.333333 1.000000 -0.000000

0.333333 1.000000 -0.000000
-0.333333 1.000000 -0.000000

-0.333333 1.000000 -0.000000
-0.333333 0.722222 0.021262

0.861111 -0.527778 0.009324
0.666667 -0.777778 0.010974

0.666667 -0.777778 0.010974
0.666667 -1.000000 0.000000

0.666667 -1.000000 0.000000
1.000000 -1.000000 -0.000000

1.000000 -1.000000 -0.000000
1.000000 -0.666667 -0.000000

1.000000 -0.666667 -0.000000
0.861111 -0.527778 0.009324

0.861111 -0.527778 0.009324
0.856481 -0.143519 0.013048

0.856481 -0.143519 0.013048
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.333333 -0.111111 0.043896

0.333333 -0.111111 0.043896
0.333333 -0.555556 0.030727

0.333333 -0.555556 0.030727
0.666667 -0.777778 0.010974

0.666667 -0.777778 0.010974
0.861111 -0.527778 0.009324

0.856481 -0.143519 0.013048
0.861111 -0.527778 0.009324

0.861111 -0.527778 0.009324
1.000000 -0.666667 -0.000000

1.000000 -0.666667 -0.000000
1.000000 -0.000000 -0.000000

1.000000 -0.000000 -0.000000
0.856481 -0.143519 0.013048

0.861111 0.759259 0.005474
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.631944 0.111111 0.029662

0.631944 0.111111 0.029662
0.856481 -0.143519 0.013048

0.856481 -0.143519 0.013048
1.000000 -0.000000 -0.000000

1.000000 -0.000000 -0.000000
1.000000 0.666667 -0.000000

1.000000 0.666667 -0.000000
0.861111 0.759259 0.005474

0.333333 0.712963 0.021853
0.634259 0.555556 0.020662

0.634259 0.555556 0.020662
0.861111 0.759259 0.005474

0.861111 0.759259 0.005474
0.833333 1.000000 -0.000000

0.833333 1.000000 -0.000000
0.333333 1.000000 -0.000000

0.333333 1.000000 -0.000000
0.333333 0.712963 0.021853

0.861111 0.759259 0.005474
1.000000 0.666667 -0.000000

1.000000 0.666667 -0.000000
1.000000 1.000000 0.000000

1.000000 1.000000 0.000000
0.833333 1.000000 -0.000000

0.833333 1.000000 -0.000000
0.861111 0.759259 0.005474


